Cladistical analysis of the Jovian and Saturnian satellite systems

Jupiter and Saturn each have complex systems of satellites and rings. These satellites can be classified into dynamical groups, implying similar formation scenarios. Recently, a larger number of additional irregular satellites have been discovered around both gas giants that have yet to be classified. The aim of this paper is to examine the relationships between the satellites and rings of the gas giants, using an analytical technique called cladistics. Cladistics is traditionally used to examine relationships between living organisms, the `tree of life'. In this work, we perform the first cladistical study of objects in a planetary science context. Our method uses the orbital, physical and compositional characteristics of satellites to classify the objects in the Jovian and Saturnian systems. We find that the major relationships between the satellites in the two systems, such as families, as presented in previous studies, are broadly preserved. In addition, based on our analysis of the Jovian system, we identify a new retrograde irregular family, the Iocaste family, and suggest that the Phoebe family of the Saturnian system can be further divided into two subfamilies. We also propose that the Saturnian irregular families be renamed, to be consistent with the convention used in Jovian families. Using cladistics, we are also able to assign the new unclassified irregular satellites into families. Taken together, the results of this study demonstrate the potential use of the cladistical technique in the investigation of relationships between orbital bodies.

==> Holtetal2018MatrixJupiter.csv <==
Identifier, Orbit , Pro/Ret , a , i , e ,D, Alb, eH , H2 , He , O2 , O3 , Na , K , CO2 , N2 , SO2 , Ar , H2O , CO , Ne , NO , CH4 , H2SO4 , Fe , Ni , FeS , FeO , SiO , MgO , Bas , S , Sil , Carb , NH3 , HyCarb , H2O2 , Thol,Reference
Sun,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1
Jupiter Main Ring,1,0,0,0,0,?,0,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,"2,3,4,5,6,7,8"
Metis,1,0,0,0,0,6,0,1,1,?,?,?,?,?,?,?,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,1,?,?,0,?,?,9
Adrastea,1,0,0,0,0,?,1,1,1,?,?,?,?,?,?,?,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,1,?,?,0,?,?,9
Amalthea,1,0,0,0,0,6,1,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,?,0,0,0,0,0,?,?,0,1,1,1,?,0,0,?,"9,10,11"
Thebe,1,0,0,0,0,?,0,1,1,?,?,?,?,?,?,?,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,1,?,?,0,?,?,"9,10"
Io,1,0,0,0,0,0,8,1,1,1,0,0,0,0,0,0,1,0,1,0,0,0,0,0,1,0,0,0,0,1,0,1,1,0,0,0,0,0,"3,12,13,14,15"
Europa,1,0,0,0,0,2,8,1,1,1,1,0,0,0,1,0,1,0,1,0,0,0,0,1,1,0,0,0,0,0,0,0,1,0,0,0,1,1,"3,12,13,14,15"
Ganymede,1,0,0,0,0,4,5,1,1,1,1,1,0,0,1,0,1,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,"3,12,13,14,15"
Callisto,1,0,0,0,0,4,2,1,1,1,1,0,0,0,1,0,1,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,1,"3,12,13,14,15"
Themisto,1,0,2,2,6,?,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,"16,17,18"
Leda,1,0,3,1,4,?,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,"16,17,19,20"
Himalia,1,0,3,1,4,1,0,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,"3,17,16,19,20,21,22,23"
Lysithea,1,0,3,1,3,?,0,1,?,?,?,?,?,?,?,?,?,?,0,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17,18,19,20"
Elara,1,0,3,1,6,?,0,1,?,?,?,?,?,?,?,?,?,?,0,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17,19,20,21"
S/2000 J11,1,0,3,1,5,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Carpo,1,0,4,3,11,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
Euporie,1,1,5,8,3,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Orthosie,1,1,5,8,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Euanthe,1,1,5,8,6,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Thyone,1,1,5,8,6,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Mneme,1,1,5,8,6,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
Harpalyke,1,1,5,8,6,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17,18"
Hermippe,1,1,5,9,5,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Praxidike,1,1,5,9,6,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17,18,19"
Thelxinoe,1,1,5,9,6,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
Iocaste,1,1,5,9,5,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17,18"
Ananke,1,1,5,8,6,?,0,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,"16,17,18,19"
Arche,1,1,6,9,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Pasithee,1,1,6,9,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Herse,1,1,6,9,5,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
Chaldene,1,1,6,9,6,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Kale,1,1,6,9,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Isonoe,1,1,6,9,6,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Aitne,1,1,6,9,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
Erinome,1,1,6,9,7,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Taygete,1,1,6,9,6,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17,18"
Carme,1,1,6,9,7,?,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,"16,17,18,19,21"
Kalyke,1,1,6,9,6,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17,18,19"
Eukelade,1,1,6,9,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
Kallichore,1,1,6,9,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
Helike,1,1,5,9,4,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
Eurydome,1,1,6,9,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Autonoe,1,1,6,9,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Sponde,1,1,6,9,11,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17"
Pasiphae,1,1,6,9,11,?,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,"16,17,18,19,21"
Megaclite,1,1,6,9,11,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"16,17,18"
Sinope,1,1,6,9,6,?,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,"16,17,18,19,21"
Hegemone,1,1,6,9,9,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
Aoede,1,1,6,9,1,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
Callirrhoe,1,1,6,8,7,?,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,"16,17,18,19"
Cyllene,1,1,6,9,8,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
Kore,1,1,6,8,9,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J2,1,1,7,9,10,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J3,1,1,5,8,6,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J4,1,1,6,8,5,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J5,1,1,6,9,5,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J9,1,1,6,9,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J10,1,1,6,9,5,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J12,1,1,5,8,10,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J15,1,1,6,8,3,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J16,1,1,5,8,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J18,1,1,5,8,3,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J19,1,1,6,9,9,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2003 J23,1,1,6,9,8,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2010 J1,1,1,6,9,8,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2010 J2,1,1,5,9,8,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2011 J1,1,1,5,9,8,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16
S/2011 J2,1,1,6,9,10,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,16


==> Holtetal2018MatrixSaturn.csv <==
Identifier, Orbit , Pro/Ret , a , i , e ,D, Alb, eH , H2 , He , O2 , O3 , Na , K , CO2 , N2 , SO2 , Ar , H2O , CO , Ne , NO , CH4 , H2SO4 , Fe , Ni , FeS , FeO , SiO , MgO , Bas , S , Sil , Carb , NH3 , HyCarb , H2O2 , Thol,Reference
Sun,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1
D ring,1,0,0,0,0,9,4,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2
C Ring,1,0,0,0,0,11,2,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,"3,4"
B Ring,1,0,0,0,0,9,3,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,"3,4"
Cassini Division,1,0,0,0,0,10,3,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,"3,4"
A Ring,1,0,0,0,0,9,6,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,"3,4"
F Ring,1,0,0,0,0,?,4,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,"3,4"
S/2009 S1,1,0,0,0,0,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,5
Aegaeon,1,0,0,0,0,9,1,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"6,7"
Pan,1,0,0,0,0,9,3,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,"7,8"
Daphnis,1,0,0,0,0,10,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,7
Atlas,1,0,0,0,0,9,6,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,"7,8"
Prometheus,1,0,0,0,0,9,3,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7
Pandora,1,0,0,0,0,9,5,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,"7,8"
Epimetheus,1,0,0,0,0,8,6,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,"7,8"
Janus,1,0,0,0,0,8,7,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,"7,8"
Janus/Epimetheus Ring,1,0,0,0,0,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"7,9"
G Ring,1,0,0,0,0,?,?,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10
E Ring,1,0,0,0,0,?,?,1,1,1,0,0,0,0,1,1,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,"11,12"
Phoebe Ring,1,0,2,5,?,?,1,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"13,14"
Methone Ring Arc,1,0,0,0,0,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,15
Anthe Ring Arc,1,0,0,0,0,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,15
Pallene Ring Arc,1,0,0,0,0,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,15
Mimas,1,0,0,0,0,5,4,1,1,1,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,"16,17,18,19"
Enceladus,1,0,0,0,0,2,7,1,1,1,0,0,0,0,1,1,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,1,1,0,"16,17,18,19,20"
Tethys,1,0,0,0,0,6,6,1,1,1,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,"16,17,18,19"
Dione,1,0,0,0,0,3,5,1,1,1,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,"16,17,18,19"
Methone,1,0,0,0,0,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,15
Anthe,1,0,0,0,0,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,15
Pallene,1,0,0,0,0,?,3,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,15
Telesto,1,0,0,0,0,6,7,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,"7,8"
Calypso,1,0,0,0,0,6,7,1,1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,"7,8"
Polydeuces,1,0,0,0,0,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,7
Helene,1,0,0,0,0,4,5,1,1,1,1,1,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,7
Rhea,1,0,0,0,0,4,5,1,1,1,0,1,0,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,"16,17,18,19"
Titan,1,0,0,0,0,0,1,1,1,1,0,0,0,0,1,0,0,0,1,1,0,0,1,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,"21,22,23"
Hyperion,1,0,0,0,0,8,2,1,1,1,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,"16,17,18,19"
Iapetus,1,0,0,0,0,5,3,1,1,1,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,1,"16,17,18,19"
Kiviuq,1,0,3,1,5,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Ijiraq,1,0,3,1,4,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Siarnaq,1,0,4,1,4,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Tarqeq,1,0,5,1,2,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Paaliaq,1,0,4,1,5,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Albiorix,1,0,4,1,7,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Bebhionn,1,0,4,1,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Erriapus,1,0,4,1,7,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Tarvos,1,0,5,1,8,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Phoebe,1,1,3,5,2,2,0,1,1,1,0,0,0,0,1,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,1,0,1,"16,17,18,19,24,25,26,27"
Skathi,1,1,4,5,4,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Skoll,1,1,4,5,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Greip,1,1,5,5,5,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Hyrrokkin,1,1,5,5,5,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Mundilfari,1,1,5,5,3,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Jarnsaxa,1,1,5,5,3,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Narvi,1,1,5,4,6,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Bergelmir,1,1,5,5,2,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Suttungr,1,1,5,5,1,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Hati,1,1,5,5,5,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Bestla,1,1,5,4,8,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Farbauti,1,1,5,5,3,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Thrymr,1,1,5,5,7,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Aegir,1,1,5,5,3,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Kari,1,1,6,5,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Fenrir,1,1,6,5,2,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Surtur,1,1,6,5,6,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Ymir,1,1,6,5,5,?,0,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,"24,25,27"
Loge,1,1,6,5,2,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
Fornjot,1,1,6,5,3,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
S/2004 S07,1,1,5,5,8,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
S/2004 S12,1,1,5,5,6,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
S/2004 S13,1,1,5,5,4,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
S/2004 S17,1,1,5,5,4,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
S/2006 S1,1,1,5,5,2,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
S/2006 S3,1,1,5,5,7,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
S/2007 S2,1,1,4,5,3,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24
S/2007 S3,1,1,5,5,2,?,?,1,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,?,24

